Predicting Anchor Links between Heterogeneous Social Networks

People usually get involved in multiple social networks to enjoy new services or to fulfill their needs. Many new social networks try to attract users of other existing networks to increase the number of their users. Once a user (called source user) of a social network (called source network) joins a new social network (called target network), a new inter-network link (called anchor link) is formed between the source and target networks. In this paper, we concentrated on predicting the formation of such anchor links between heterogeneous social networks. Unlike conventional link prediction problems in which the formation of a link between two existing users within a single network is predicted, in anchor link prediction, the target user is missing and will be added to the target network once the anchor link is created. To solve this problem, we use meta-paths as a powerful tool for utilizing heterogeneous information in both the source and target networks. To this end, we propose an effective general meta-path-based approach called Connector and Recursive Meta-Paths (CRMP). By using those two different categories of meta-paths, we model different aspects of social factors that may affect a source user to join the target network, resulting in the formation of a new anchor link. Extensive experiments on real-world heterogeneous social networks demonstrate the effectiveness of the proposed method against the recent methods.

==> results/anchor-acc-cicf-hm.dat <==
x	y	e
0.100	0.471	0.000
0.200	0.474	0.000
0.300	0.474	0.000
0.400	0.478	0.000
0.500	0.476	0.000
0.600	0.474	0.000
0.700	0.473	0.000
0.800	0.474	0.000


==> results/anchor-acc-cicf-ht.dat <==
x	y	e
0.100	0.518	0.000
0.200	0.513	0.000
0.300	0.514	0.000
0.400	0.516	0.000
0.500	0.514	0.000
0.600	0.508	0.000
0.700	0.506	0.000
0.800	0.506	0.000


==> results/anchor-acc-cmp-hm.dat <==
x	y	e
0.100	0.646	0.002
0.200	0.642	0.001
0.300	0.640	0.002
0.400	0.641	0.002
0.500	0.639	0.001
0.600	0.641	0.001
0.700	0.647	0.002
0.800	0.645	0.002


==> results/anchor-acc-cmp-ht.dat <==
x	y	e
0.100	0.667	0.002
0.200	0.663	0.003
0.300	0.660	0.003
0.400	0.659	0.002
0.500	0.661	0.001
0.600	0.659	0.002
0.700	0.663	0.003
0.800	0.662	0.002


==> results/anchor-acc-crmp-hm.dat <==
x	y	e
0.100	0.663	0.001
0.200	0.673	0.002
0.300	0.670	0.002
0.400	0.669	0.004
0.500	0.672	0.003
0.600	0.678	0.003
0.700	0.691	0.002
0.800	0.691	0.002


==> results/anchor-acc-crmp-ht.dat <==
x	y	e
0.100	0.690	0.003
0.200	0.696	0.003
0.300	0.693	0.003
0.400	0.698	0.003
0.500	0.695	0.005
0.600	0.699	0.003
0.700	0.708	0.003
0.800	0.710	0.003


==> results/anchor-acc-rmp-hm.dat <==
x	y	e
0.100	0.614	0.001
0.200	0.626	0.002
0.300	0.631	0.002
0.400	0.631	0.003
0.500	0.629	0.002
0.600	0.630	0.001
0.700	0.635	0.002
0.800	0.639	0.002


==> results/anchor-acc-rmp-ht.dat <==
x	y	e
0.100	0.673	0.003
0.200	0.680	0.002
0.300	0.677	0.003
0.400	0.677	0.003
0.500	0.680	0.004
0.600	0.685	0.002
0.700	0.689	0.003
0.800	0.694	0.003


==> results/anchor-auc-cicf-hm.dat <==
x	y	e
0.100	0.481	0.000
0.200	0.481	0.000
0.300	0.483	0.000
0.400	0.486	0.000
0.500	0.486	0.000
0.600	0.478	0.000
0.700	0.472	0.000
0.800	0.476	0.000


==> results/anchor-auc-cicf-ht.dat <==
x	y	e
0.100	0.496	0.000
0.200	0.497	0.000
0.300	0.500	0.000
0.400	0.503	0.000
0.500	0.503	0.000
0.600	0.492	0.000
0.700	0.484	0.000
0.800	0.488	0.000


==> results/anchor-auc-cmp-hm.dat <==
x	y	e
0.100	0.722	0.001
0.200	0.718	0.001
0.300	0.718	0.001
0.400	0.718	0.001
0.500	0.718	0.001
0.600	0.716	0.001
0.700	0.723	0.000
0.800	0.720	0.000


==> results/anchor-auc-cmp-ht.dat <==
x	y	e
0.100	0.730	0.001
0.200	0.727	0.001
0.300	0.726	0.001
0.400	0.725	0.001
0.500	0.726	0.001
0.600	0.727	0.001
0.700	0.732	0.001
0.800	0.729	0.001


==> results/anchor-auc-crmp-hm.dat <==
x	y	e
0.100	0.725	0.001
0.200	0.735	0.002
0.300	0.733	0.002
0.400	0.734	0.002
0.500	0.740	0.002
0.600	0.742	0.002
0.700	0.759	0.002
0.800	0.763	0.002


==> results/anchor-auc-crmp-ht.dat <==
x	y	e
0.100	0.751	0.003
0.200	0.753	0.002
0.300	0.753	0.003
0.400	0.756	0.003
0.500	0.759	0.003
0.600	0.770	0.004
0.700	0.782	0.004
0.800	0.784	0.004


==> results/anchor-auc-rmp-hm.dat <==
x	y	e
0.100	0.710	0.003
0.200	0.723	0.001
0.300	0.725	0.002
0.400	0.717	0.003
0.500	0.724	0.004
0.600	0.725	0.002
0.700	0.736	0.002
0.800	0.741	0.003


==> results/anchor-auc-rmp-ht.dat <==
x	y	e
0.100	0.740	0.003
0.200	0.744	0.004
0.300	0.749	0.004
0.400	0.749	0.004
0.500	0.756	0.004
0.600	0.766	0.003
0.700	0.774	0.003
0.800	0.773	0.003


==> results/het-acc-sc-sp-tp-tx.dat <==
Method	Value	Error
CMP	0.660	0.002
RMP	0.692	0.004
CRMP	0.711	0.003
CICF	0.506	0.000


==> results/het-acc-sc-sp-tp.dat <==
Method	Value	Error
CMP	0.662	0.001
RMP	0.688	0.002
CRMP	0.701	0.003


==> results/het-acc-sc-sp-tx.dat <==
Method	Value	Error
CMP	0.645	0.002
RMP	0.655	0.002
CRMP	0.690	0.003


==> results/het-acc-sc-sp.dat <==
Method	Value	Error
CMP	0.644	0.002
RMP	0.650	0.002
CRMP	0.691	0.002


==> results/het-acc-sc-tp-tx.dat <==
Method	Value	Error
CMP	0.662	0.002
RMP	0.692	0.004
CRMP	0.710	0.005


==> results/het-acc-sc-tp.dat <==
Method	Value	Error
CMP	0.661	0.002
RMP	0.683	0.002
CRMP	0.699	0.003


==> results/het-acc-sc-tx.dat <==
Method	Value	Error
CMP	0.661	0.002
RMP	0.684	0.002
CRMP	0.699	0.003


==> results/het-acc-sc.dat <==
Method	Value	Error
CMP	0.644	0.002
RMP	0.638	0.001
CRMP	0.690	0.003
CICF	0.474	0.000


==> results/het-auc-sc-sp-tp-tx.dat <==
Method	Value	Error
CMP	0.729	0.001
RMP	0.773	0.002
CRMP	0.784	0.002
CICF	0.488	0.000


==> results/het-auc-sc-sp-tp.dat <==
Method	Value	Error
CMP	0.728	0.002
RMP	0.767	0.003
CRMP	0.777	0.002


==> results/het-auc-sc-sp-tx.dat <==
Method	Value	Error
CMP	0.721	0.001
RMP	0.739	0.004
CRMP	0.760	0.003


==> results/het-auc-sc-sp.dat <==
Method	Value	Error
CMP	0.720	0.001
RMP	0.739	0.002
CRMP	0.760	0.003


==> results/het-auc-sc-tp-tx.dat <==
Method	Value	Error
CMP	0.729	0.001
RMP	0.779	0.002
CRMP	0.788	0.002


==> results/het-auc-sc-tp.dat <==
Method	Value	Error
CMP	0.729	0.001
RMP	0.771	0.003
CRMP	0.780	0.002


==> results/het-auc-sc-tx.dat <==
Method	Value	Error
CMP	0.729	0.001
RMP	0.770	0.003
CRMP	0.781	0.002


==> results/het-auc-sc.dat <==
Method	Value	Error
CMP	0.720	0.001
RMP	0.741	0.002
CRMP	0.762	0.002
CICF	0.476	0.000


==> results/hpi-np-acc.dat <==
Method	Value	Error
CMP	0.608	0.003
RMP	0.577	0.001
CRMP	0.610	0.002


==> results/hpi-np-auc.dat <==
Method	Value	Error
CMP	0.639	0.000
RMP	0.632	0.001
CRMP	0.641	0.001


==> results/hpi-wp-acc.dat <==
Method	Value	Error
CMP	0.662	0.002
RMP	0.694	0.003
CRMP	0.710	0.003


==> results/hpi-wp-auc.dat <==
Method	Value	Error
CMP	0.729	0.001
RMP	0.773	0.003
CRMP	0.784	0.004


==> results/target-acc-cicf-hm.dat <==
x	y	e
0.100	0.478	0.000
0.200	0.475	0.000
0.300	0.475	0.000
0.400	0.475	0.000
0.500	0.476	0.000
0.600	0.477	0.000
0.700	0.476	0.000
0.800	0.473	0.000


==> results/target-acc-cicf-ht.dat <==
x	y	e
0.100	0.517	0.000
0.200	0.514	0.000
0.300	0.513	0.000
0.400	0.510	0.000
0.500	0.512	0.000
0.600	0.510	0.000
0.700	0.510	0.000
0.800	0.507	0.000


==> results/target-acc-cmp-hm.dat <==
x	y	e
0.100	0.644	0.001
0.200	0.644	0.001
0.300	0.644	0.002
0.400	0.645	0.002
0.500	0.644	0.002
0.600	0.644	0.002
0.700	0.644	0.002
0.800	0.645	0.001


==> results/target-acc-cmp-ht.dat <==
x	y	e
0.100	0.661	0.003
0.200	0.663	0.002
0.300	0.660	0.003
0.400	0.662	0.002
0.500	0.661	0.003
0.600	0.662	0.002
0.700	0.660	0.002
0.800	0.662	0.002


==> results/target-acc-crmp-hm.dat <==
x	y	e
0.100	0.685	0.002
0.200	0.685	0.002
0.300	0.681	0.002
0.400	0.684	0.002
0.500	0.690	0.003
0.600	0.694	0.002
0.700	0.694	0.002
0.800	0.691	0.002


==> results/target-acc-crmp-ht.dat <==
x	y	e
0.100	0.690	0.004
0.200	0.700	0.003
0.300	0.693	0.004
0.400	0.691	0.004
0.500	0.690	0.003
0.600	0.703	0.002
0.700	0.701	0.004
0.800	0.705	0.003


==> results/target-acc-rmp-hm.dat <==
x	y	e
0.100	0.634	0.002
0.200	0.635	0.002
0.300	0.641	0.002
0.400	0.639	0.001
0.500	0.638	0.001
0.600	0.641	0.002
0.700	0.641	0.003
0.800	0.635	0.002


==> results/target-acc-rmp-ht.dat <==
x	y	e
0.100	0.678	0.003
0.200	0.683	0.004
0.300	0.678	0.003
0.400	0.676	0.004
0.500	0.675	0.004
0.600	0.685	0.003
0.700	0.683	0.003
0.800	0.685	0.003


==> results/target-auc-cicf-hm.dat <==
x	y	e
0.100	0.484	0.000
0.200	0.475	0.000
0.300	0.478	0.000
0.400	0.477	0.000
0.500	0.478	0.000
0.600	0.478	0.000
0.700	0.478	0.000
0.800	0.476	0.000


==> results/target-auc-cicf-ht.dat <==
x	y	e
0.100	0.501	0.000
0.200	0.486	0.000
0.300	0.490	0.000
0.400	0.489	0.000
0.500	0.490	0.000
0.600	0.490	0.000
0.700	0.490	0.000
0.800	0.488	0.000


==> results/target-auc-cmp-hm.dat <==
x	y	e
0.100	0.720	0.000
0.200	0.720	0.001
0.300	0.721	0.001
0.400	0.720	0.001
0.500	0.720	0.001
0.600	0.720	0.001
0.700	0.720	0.000
0.800	0.721	0.001


==> results/target-auc-cmp-ht.dat <==
x	y	e
0.100	0.729	0.001
0.200	0.729	0.001
0.300	0.729	0.001
0.400	0.729	0.001
0.500	0.729	0.001
0.600	0.729	0.001
0.700	0.729	0.001
0.800	0.729	0.001


==> results/target-auc-crmp-hm.dat <==
x	y	e
0.100	0.749	0.002
0.200	0.756	0.002
0.300	0.757	0.002
0.400	0.755	0.002
0.500	0.761	0.002
0.600	0.766	0.001
0.700	0.765	0.001
0.800	0.763	0.002


==> results/target-auc-crmp-ht.dat <==
x	y	e
0.100	0.759	0.004
0.200	0.768	0.002
0.300	0.763	0.004
0.400	0.760	0.004
0.500	0.765	0.003
0.600	0.776	0.003
0.700	0.776	0.003
0.800	0.777	0.005


==> results/target-auc-rmp-hm.dat <==
x	y	e
0.100	0.720	0.003
0.200	0.728	0.002
0.300	0.733	0.002
0.400	0.736	0.003
0.500	0.741	0.002
0.600	0.743	0.002
0.700	0.741	0.003
0.800	0.738	0.003


==> results/target-auc-rmp-ht.dat <==
x	y	e
0.100	0.745	0.003
0.200	0.756	0.004
0.300	0.750	0.003
0.400	0.751	0.003
0.500	0.754	0.003
0.600	0.761	0.002
0.700	0.762	0.002
0.800	0.766	0.003

